Overinference from Weak Signals and Underinference from Strong Signals

When people receive new information, sometimes they revise their beliefs too much, and sometimes too little. In this paper, we show that a key driver of whether people overinfer or underinfer is the strength of the information. Based on a model in which people know which direction to update in, but not exactly how much to update, we hypothesize that people will overinfer from weak signals and underinfer from strong signals. We then test this hypothesis across four different environments: abstract experiments, a naturalistic experiment, sports betting markets, and financial markets. In each environment, our consistent and robust finding is overinference from weak signals and underinference from strong signals. Our framework and findings can help harmonize apparently contradictory results from the experimental and empirical literatures.

==> todo.txt <==
To do notes for paper: 3/6

- minor wording edits to abstract/first paragraph, and add brief additional stuff to discussion/conclusion section (done 3/17)
- submit

______________________

For Ned:
- add stuff from call 3/6 (done?)
- run on Afrouzi et al experimental data (later)

